DeepTAM: Deep Tracking and Mapping

We present a system for keyframe-based dense camera tracking and depth map estimation that is entirely learned. For tracking, we estimate small pose increments between the current camera image and a synthetic viewpoint. This significantly simplifies the learning problem and alleviates the dataset bias for camera motions. Further, we show that generating a large number of pose hypotheses leads to more accurate predictions. For mapping, we accumulate information in a cost volume centered at the current depth estimate. The mapping network then combines the cost volume and the keyframe image to update the depth prediction, thereby effectively making use of depth measurements and image-based priors. Our approach yields state-of-the-art results with few images and is robust with respect to noisy camera poses. We demonstrate that the performance of our 6 DOF tracking competes with RGB-D tracking algorithms. We compare favorably against strong classic and deep learning powered dense depth algorithms.

==> bla.txt <==






 








 

positioning



















*argmin
*softmax








































./images/







0000  

DeepTAM: Deep Tracking and Mapping 

DeepTAM: Deep Tracking and Mapping

H. Zhou, B. Ummenhofer and T. Brox


Huizhong Zhou*Benjamin Ummenhofer*Thomas Brox










University of Freiburg 
 
    zhouh, ummenhof, brox@cs.uni-freiburg.de





[0]*Equal contribution

We present a system for keyframe-based dense camera tracking and depth map estimation that is entirely learned. 
For tracking, we estimate small pose increments between the current camera image and a synthetic viewpoint.

This significantly simplifies the learning problem and alleviates the dataset bias for camera motions.
Further, we show that generating a large number of pose hypotheses leads to more accurate predictions.	
For mapping, we accumulate information in a cost volume centered at the current depth estimate.
The mapping network then combines the cost volume and the keyframe image to update the depth prediction, thereby effectively making use of depth measurements and image-based priors.
Our approach yields state-of-the-art results with few images and is robust with respect to noisy camera poses.

We demonstrate that the performance of our 6 DOF tracking competes with RGB-D tracking algorithms.We compare favorably against strong classic and deep learning powered dense depth algorithms.

Camera tracking, Multi view stereo, ConvNets 




Introduction

In contrast to recognition, there is limited work on applying deep learning to camera tracking or 3D mapping tasks.
This is because, in contrast to recognition, the field of 3D mapping is already in possession of very good solutions.
Nonetheless, learning approaches have much to offer for camera tracking and 3D mapping.
On the limited number of subtasks, where deep learning has been applied, it has outperformed classical techniques:
on disparity estimation all leading approaches are based on deep networks, and the first work on dense motion stereo  immediately achieved state-of-the-art performance on this task.


In this work, we extend the domain of learning-based mapping approaches further towards full-scale SLAM systems.
We present a deep learning approach for the two most important components in visual SLAM: camera pose tracking, and dense mapping.

The main contribution of the paper is a learned tracking network and a mapping network, which generalize well to new datasets and outperform strong competing algorithms. This is achieved by the following key components:

a tracking network architecture for incremental frame to keyframe tracking designed to reduce the dataset bias problem.
a multiple hypothesis approach for camera poses which leads to more accurate pose estimation.
a mapping network architecture that combines depth measurements with image-based priors, which is highly robust and yields accurate depth maps.

an efficient depth refinement strategy combining a network with the narrow band technique.



The most related classical approach is DTAM , which stands for Dense Tracking And Mapping.
Conceptually we follow a very similar approach, except that we formulate it as a learning problem.
Consequently, we call our approach DeepTAM.


For tracking, DeepTAM uses a neural network for aligning the current camera image to a keyframe --color and depth image-- to infer the camera pose.
To this end we use a small and fast stack of networks which implement a coarse-to-fine approach.
The network stack incrementally refines the estimated camera pose.
In each step we update a virtual keyframe, thereby improving convergence of the predicted camera pose.
This incremental formulation significantly simplifies the learning task and reduces the effects of dataset bias.
In addition, we show that generating a large number of hypotheses improves the pose accuracy.

Our mapping network is built upon the plane sweep stereo idea .
We first accumulate information from multiple images in a cost volume, then extract the depth map using a deep network by combining image-based priors with the accumulated depth measurements.
To further improve the depth prediction we append a network, which iteratively refines the prediction using a cost volume defined on a narrow band around the previous surface estimate. The obtained depth can be a valuable cue for many vision tasks, e.g. object localization , scene understanding , 
image dehazing .


As a learning approach, DeepTAM is very good at integrating various cues and learning implicit priors about the used camera. 
This is in contrast to classic approaches which fundamentally rely on handcrafted features like SIFT  and photoconsistency maximization.
A well known problem of learning-based approaches is overfitting, and we took special care in the design of the architecture and the definition of the learning problem so that the network cannot learn simple shortcuts that would not generalize.

As a consequence, DeepTAM generalizes well to new datasets and is the first learned approach with full 6 DOF keyframe pose tracking and dense mapping.
On standard benchmarks, it compares favorably to state-of-the-art RGB-D tracking, while using less data.
DeepTAM employs dense mapping that can process arbitrary many frames and runs at interactive frame rates.


Related work

The most related work is DTAM .
We build on the same generic idea: drift-free camera pose tracking via a dense depth map towards a keyframe and aggregation of depth over time.
However, we use completely different technology to implement this concept.
In particular, both the tracking and the mapping are implemented by deep networks, which solely learn the task from data.


Most related with regard to the learning methodology is DeMoN , which implements 6 DOF egomotion and depth estimation for two images as a learning problem.
In contrast to DeMoN, we process more than two images.
We avoid drift by the use of keyframes, and we can refine the depth map as more frames are coming in.

A few more works based on deep learning have appeared recently that have a weak connection to the present work.
Agrawal   trains a neural network to estimate the egomotion, which mainly serves as a supervision for feature learning. Kendall et al.  applies deep learning to the camera localization task and Valada   show that the visual localization and odometry can be solved jointly within one network.
DeepVO  runs a deep network for visual odometry, i.e., regressing the egomotion between two frames.
There is no mapping part, and the egomotion estimation only works for environments seen during training.
Zhou   presented a deep network for egomotion and depth estimation that can be trained with an unsupervised loss.
The approach uses two images for depth estimation during training.
However, it ignores the second image when estimating the depth at runtime, hence ignoring the motion parallax.
SfM-Net , too, uses unsupervised learning ideas, and (despite its title) does not use the motion parallax for depth estimation. UnDeepVO  proposed egomotion estimation and depth estimation again based on an unsupervised loss.
All these works are like DeMoN limited to the joint processing of two frames and limited to the motions present in the datasets.

Training and experiments in most of these previous works  focus on the KITTI dataset .
These driving scenarios mostly show 3 DOF motion in a plane, which is induced by a 2 DOF action space (accelerate/brake, steer left/steer right).
In particular the hard ambiguities between camera translation and rotation do not exist, since the car cannot move sideward.
In contrast, the present work yields full 6 DOF pose tracking, can handle these ambiguities, and we evaluate on a 6 DOF benchmark.

We cannot cover the full literature on classical tracking and mapping techniques, but there are some related works besides DTAM 
that are worth mentioning.
LSD-SLAM  is a state-of-the-art SLAM approach that uses direct measures for optimization.
It provides a full SLAM pipeline with loop closing.
In contrast to DTAM and our approach, LSD-SLAM only yields sparse depth estimates.
Engel   propose a sparse direct approach.
They show that integrating a sophisticated model of the image formation process significantly improves the accuracy.
For our learning-based approach, accounting for the characteristics of the imaging process is covered by the training process.
Similarly, Kerl   carefully model the noise distribution to improve robustness.
Again, this comes for free in a learning-based approach.

CNN-SLAM  extends LSD-SLAM with single image depth maps.
In contrast to our approach, tracking and mapping are not coupled in a dense manner.
In particular, the tracking uses a semi-dense subset of the depth map.



Tracking
Given the current camera image  and a keyframe, which consists of an image  and an inverse depth map , we want to estimate the  transformation matrix  that maps a point in the keyframe coordinate system to the coordinate system of the current camera frame.
The keyframe pose  and the current camera pose  are related by




Learning to compute  is related to finding 2D-3D correspondences between the current image  and the keyframe .
It is well known that the correspondence problem can be solved more efficiently and reliably if pixel displacements between image pairs are small.
Since we want to track the current camera pose at interactive rates, we assume that a guess  close to  is available.
Similar to DTAM , we generate a virtual keyframe  that shows the content of the keyframe  from a viewpoint corresponding to . Instead of directly estimating , we learn to predict the increment , i.e., we write the current camera pose as




This effectively reduces the problem to learning the function .
We use a deep network to learn .

Network Architecture
We use the encoder-decoder-based architecture shown in fig:tracking_architecture_detail for learning to estimate the 6 DOF pose between a keyframe  and an image .
A detailed description of all network parameters can be found in the supplementary material.

Since camera motion can only be estimated by relating the keyframe to the current image, we make use of optical flow as an auxiliary task.
The predicted optical flow ensures that the network learns to exploit the relationship between both frames. We demonstrate the importance of the flow prediction in tab:tracking_error.
We use the features shared with the optical flow prediction task in a second network branch for generating pose hypotheses.
As we show in the experiments (tab:tracking_error), generating multiple hypotheses improves the accuracy of the predicted pose compared to direct prediction of the pose.

The last part of the pose generation consists of  branches of stacked, fully connected layers sharing their weights.
We found that this configuration is more stable and accurate than a single branch of fully connected layers computing  poses.
Each generated pose hypothesis is a 6D pose vector .
The 3D rotation vector  is a minimal angle axis representation with the angle encoded as the magnitude of the vector.
The translation  is encoded in 3D Cartesian coordinates.
For simplicity, and because  are small rigid body motions, we compute the final pose estimate  as the linear combination





Coarse camera motions are already visible at small image resolutions, while small motions require higher image resolutions.
Thus, we use a coarse-to-fine strategy to efficiently track the camera in real time.
We train three distinct tracking networks as shown in fig:tracking_architecture, which deal with the pose estimation problem at different resolutions and refine the prediction of the respective previous resolution level.

































Training
A major problem of learning-based approaches is the strong dependency on suitable datasets.
Datasets often do not cover all important modes, which complicates generalization to new data.
An example is the KITTI dataset for autonomous driving , which is limited to motion in a plane and does not cover full 6 DOF motion.
As a consequence, learning-based methods easily overfit to this type of motion and do not generalize.
Artificial data can be used to alleviate this problem, but it is not trivial to generate realistic imagery with ground truth depth. 

We tackle this problem in two ways. First by using the incremental formulation in eq:inc_motion, i.e., we estimate a small increment  instead of the absolute motion between keyframe and current camera image.
This reduces the magnitude of motion and reduces the difficulty of the task.
Second, we use rendered images and depth maps as a proxy for real keyframes.
Given a keyframe , we sample the initial pose guess  from a normal distribution centered at the ground truth pose  to generate the virtual frame .
This simulates all possible 6 DOF motions and, thus, effectively augments the data to overcome the limited set of motions in the dataset.

Datasets
We train on image pairs from the SUN3D dataset  and the SUNCG dataset .
For SUN3D we sample image pairs with a baseline of up to 40cm.
For SUNCG we generate images with normally distributed baselines with standard deviation 15cm and rotation angles with standard deviation  radians.
When sampling an image pair we reject samples with an image overlap of less than 50.
For keyframe depth maps , we use the ground truth depth from the datasets during training.


Training Objective
The objective function for the tracking network is



The predicted optical flow  and the predicted poses  are the network's outputs.


The loss  defines the auxiliary optical flow task. We use the endpoint error




which is a common error metric for optical flow.


The two losses  and  for the generation of pose hypotheses are defined as:

		L_motion &= r - r_gt _2 + t - t_gt _2, and 


		L_uncertainty &= 12() - 2 ( x^^-1 x2 ) - (K_v(2 x^^-1 x )).


The vectors  and  are the rotation and translation parts of the linear combination  defined in eq:mean_motion_prediction.
We use the parameter  to balance the importance of both components.
We combine this loss, which directly acts on the predicted average motion, with , which is the negative log-likelihood of the multivariate Laplace distribution.
We compute  from the predicted pose samples as , and the vector  as .
During optimization we treat  as a constant.
The function  is the modified Bessel function of the second kind.
We empirically found that a loss based on the multivariate Laplace distribution yields better results than the multivariate Normal distribution.
The uncertainty loss pushes the network to predict distinct poses . 


We optimize using Adam  with the learning rate schedule proposed in .
We implement and train the networks with Tensorflow .
Training the tracking network takes less than a day on an NVIDIA GTX1080Ti.
We provide the detailed training parameters in the supplementary material.






Mapping
We describe the geometry of a scene as a set of depth maps, which we compute for every keyframe.
To achieve high quality depth maps we accumulate information from multiple images in a cost volume.
The depth map is then extracted from the cost volume by means of a convolutional neural network.

Let  be the cost volume and  the photoconsistency cost for a pixel  at depth label .
We define the set of  depth labels for a fixed range  as




Given a sequence of  images  along with their camera poses , we compute the photoconsistency costs as



The photoconsistency  is the sum of absolute differences (SAD) of  patches between the keyframe image  and the warped image  at point  for depth . We obtain  using a warping function , which warps the image  to the keyframe using the relative pose and the depth.


The weighting factor  is then computed as






 describes the matching confidence and is close to  if there is a clear and unique minimum  with .

In classic methods the cost volume is taken as data term and a depth map can be obtained by searching for the minimum cost.
However, due to noise in the cost volume, various sophisticated regularization terms and optimization techniques have been introduced  to extract the depth in a robust manner.
Instead, we train a network to use the matching cost information in the cost volume and simultaneously combine it with the image-based scene priors to obtain more accurate and more robust depth estimates.

For cost-volume-based methods, accuracy is limited by the number of depth labels .
Hence, we use an adaptive narrow band strategy to increase the sampling density while keeping the number of labels constant.

We define the narrow band of depth labels centered at the previous depth estimate  as



 determines the narrow band width.
We recompute the cost volume for the narrow band for a small selection of frames and search again for a better depth estimate.
The narrow band allows us to recover more details in the depth map, but also requires a good initialization and regularization to keep the band in the right place. 
We address these tasks using multiple encoder-decoder type networks.
fig:mapping_overview shows an overview of the mapping architecture with the fixed band and narrow band stage.











Network Architecture
The network is trained to predict the keyframe inverse depth  from the keyframe image  and the cost volume  computed from a set of images  and camera poses .
 is represented as inverse depth, which enables a more precise representation with closer distance.
We apply a coarse-to-fine strategy along the depth axis.
Thus, the mapping is divided into a fixed band module and a narrow band module.
The fixed band module builds the cost volume  with depth labels evenly spaced in the whole depth range, while the narrow band cost volume  centers at the current depth estimation and accumulates information in a small band close to the estimate.


The fixed band module regresses an interpolation factor between the minimum and maximum depth label as output.
As a consequence, the network cannot reason about the absolute scale of the scenes, which helps to make the network more flexible and generalize better.
Unlike the fixed band, which contains a set of fronto-parallel planes as depth labels, the discrete labels of the narrow band  are individual for each pixel.
Predicting interpolation factors is not appropriate, since the network in the narrow band module has no knowledge of the band's shape. 
We intentionally do not provide the narrow band network with the band shape (i.e. the depth value for which each depth label stands), because the network tends to overfit to this straight-forward cue and ignores the cost information in the cost volume.
However, the absence of the band shape makes the depth regularization difficult which can be observed in fig:mapping_refine.
Therefore we append another refine network, which focuses on the problem of depth regularization.
Both networks together can be understood as solving alternatingly the data and smoothness terms of a variational approach.
The detailed architecture is shown in fig:mapping_overview.















Training
We train our mapping networks from scratch using Adam  based on the Tensorflow  framework.
Our training procedure consists of multiple stages.
We first train the fixed band module with subsampled video sequences of length 8.
Then we fix the parameters and sequentially add the two narrow band encoder-decoder pairs to the training.
In the last stage we unroll the narrow band network to simulate 3 iterations and train all parts jointly.
Training the mapping networks takes about 8 days in total on an NVIDIA GTX 1080Ti.

Datasets
We train our mapping networks on various datasets to avoid overfitting. SUN3D  has a large variety of indoor scenes.
For ground truth we take the improved Kinect depths with multi-frame TSDF filling. SUNCG  is a synthetic dataset of 3D scenes with realistic scene scale.
We render SUNCG to obtain a sequence of data by randomly sampling from SUN3D pose trajectories.
In addition to SUNCG and SUN3D, we generate a dataset --in the following called MVS-- with the COLMAP structure from motion pipeline .
MVS contains both indoor and outdoor scenes and was captured at full image and temporal resolution () with a wide-angle GoPro camera.
For training we downsample to () and use every third frame.
We manually remove sequences where the reconstruction failed.

During training we use the (pseudo) ground truth camera poses from the datasets to construct the cost volume.



Training Objective
We use a simple L1 loss on the inverse depth maps  and the scale invariant gradient loss proposed in :



where



 and  are gradient images of the predicted and the ground truth depth map that emphasize discontinuities.
 is the step in the difference operator .







Experiments
Tracking evaluation
tab:tracking_error shows the performance of our tracking network on the RGB-D benchmark .
The benchmark provides images and depth maps with accurate ground truth poses obtained from an external multi-camera tracking system.

We use the depth maps from the dataset during keyframe generation to measure the isolated tracking performance of our approach (left part of tab:tracking_error).
We compare against the keyframe odometry component of the RGB-D SLAM method of Kerl  .
Their method uses the full color and depth information --for both keyframe and current frame-- to compute the pose, while our method only uses the depth information from the dataset for the keyframes.
During testing we generate a new keyframe if the rotational distance exceeds a threshold of 6 degrees or translational distance exceeds a 15cm threshold.
The number of generated keyframes is similar to the number of keyframes reported in  for RGB-D SLAM.


tab:tracking_error shows that our learning-based approach outperforms a state-of-the-art RGB-D method on most of the sequences, despite using less information.
In addition, the results also show that forcing the network to predict multiple pose hypotheses further reduces the translational drift on most sequences.
The results show also the generalization capabilities as we did not train or finetune on any sequences of the benchmark.






















































































Mapping evaluation
For evaluating the mapping performance we use the following error metrics:



where  and  is the number of pixels,

	L1-rel(D,D_gt) &= 1n _i D(i,j) - D_gt(i,j)D_gt(i,j) and

L1-inv(D,D_gt) &= 1n _i 1D(i,j) - 1D_gt(i,j).

 is a scale invariant metric introduced in .
The  metric normalizes the depth error with respect to the ground truth depth value.
 gives more importance to close depth values by computing the absolute difference of the reciprocal of the depth values.
This metric also reflects the increasing uncertainty in the depth computation with increasing distance to the camera.




















































We evaluate our fixed band module and narrow band module quantitatively in tbl:map_quant.

The results show that the fixed band module is able to exploit the accumulated information from multiple frames leading to better depth estimates.
While this behaviour is taken for granted for traditional methods, this is not necessarily the case for learning-based methods.
The same holds for iterative processes like the narrow band module.
Running the narrow band module iteratively improves the depth estimates.
We can show this quantitatively in tbl:map_quant and qualitatively in fig:fb_nb_performance.

We also compare our mapping against the state-of-the-art deep learning approach DeMoN  and two strong classic dense mapping methods DTAM  and SGM .
We use the publicly available reimplementation OpenDTAM  and our own implementation of SGM with 16 directions.
For DTAM, SGM and DeepTAM we construct a cost volume with 32 labels at the resolution of .
We use SAD as photo-consistency measure and accumulate the information of video sequences of length 10.

We use the same pseudo camera pose ground truth from the datasets for a fair comparison.
For DeMoN --which is limited to two images-- we give the first and last frame from the sequence to provide enough motion parallax.

As shown in tbl:map_quant our method achieves the best performance on all metrics and test sets.
All classic methods tend to suffer from weakly-textured scenes which occur quite often in the indoor datasets and synthetic datasets.
However, we are less affected by this problem by means of leveraging matching cost information together with scene priors via a neural network.
This is again supported by the qualitative comparison in fig:mapping_comparison.
In addition, the mapping performance of all the classic cost-volume-based methods is prone to noisy camera pose while our method is more robust, which is demonstrated in fig:mapping_noise_comparison.
More qualitative examples can be found in the supplemental video.

In the right part of tab:tracking_error we compare our combined tracking and mapping against CNN-SLAM  without pose graph optimization. CNN-SLAM uses a semi-dense photoconsistency optimization approach for computing camera poses and uncertainty-based depth update. We did not train on RGB-D benchmark datasets . Our learned dense tracking and mapping generalizes well and proves to be more robust and accurate on the majority of sequences.
While it performs clearly worse on fr1/plant it seldomly fails and overall yields more reliable trajectories.

To further verify our generalization ability, we test our model on KITTI  without finetuning. fig:kitti shows a qualitative comparison.





























































































































Conclusions
We propose a novel deep learning architecture for real-time dense mapping and tracking.
For tracking we show that generating synthetic viewpoints allows us to track incrementally with respect to a keyframe.

For mapping, our methods can effectively exploit the cost volume information and image-based priors leading to accurate and robust dense depth estimations.

We demonstrate that our methods outperform strong classic and deep learning algorithms. In future work, we plan to extend the presented components to build a full SLAM system.

AcknowledgementsThis project was in large parts funded by the EU Horizon 2020 project Trimbot2020. 
We also thank the bwHPC initiative for computing resources, Facebook for their P100 server donation and gift funding.





splncs04



[pages=-]./deeptam_supplement.pdf


